Finding the nearest $\Omega$-stable pencil with Riemannian optimization

This paper considers the problem of finding the nearest $\Omega$-stable pencil to a given square pencil $A+xB \in \mathbb{C}^{n \times n}$, where a pencil is called $\Omega$-stable if it is regular and all of its eigenvalues belong to the closed set $\Omega$. We propose a new method, based on the Schur form of a matrix pair and Riemannian optimization over the manifold $U(n) \times U(n)$, that is, the Cartesian product of the unitary group with itself. While the developed theory holds for any closed set $\Omega$, we focus on two cases that are the most common in applications: Hurwitz stability and Schur stability. For these cases, we develop publicly available efficient implementations. Numerical experiments show that the resulting algorithm outperforms existing methods.

==> statistical_comp.dat <==
   4.0000000e+00   1.2432046e-01   2.0509104e-01   2.1957350e-01   7.7635525e+00
   8.0000000e+00   7.8399949e-02   1.5765489e-01   1.0924175e+00   4.9620035e+00
   1.2000000e+01   5.9657954e-02   1.5331997e-01   2.1820720e+00   4.2404240e+00
   1.6000000e+01   4.8557882e-02   1.5609512e-01   4.2070800e+00   9.8240690e+00
   2.0000000e+01   4.0030551e-02   1.5731909e-01   9.6088950e+00   9.5503580e+00
   2.4000000e+01   3.7566484e-02   1.5894183e-01   9.9398580e+00   9.8871125e+00
   2.8000000e+01   3.8563996e-02   1.6229129e-01   1.6837105e+00   1.6661085e+00
   3.2000000e+01   3.5745643e-02   1.6496259e-01   1.6866985e+00   1.6665580e+00
   3.6000000e+01   3.5295924e-02   1.6792490e-01   1.6853160e+00   1.6668055e+00
   4.0000000e+01   3.5553695e-02   1.6739970e-01   1.6863455e+00   1.6673345e+00
   4.4000000e+01   3.7434027e-02   1.7543929e-01   1.6881595e+00   1.6676090e+00
   4.8000000e+01   3.6645318e-02   1.7755599e-01   1.6918160e+00   1.6679450e+00
   5.2000000e+01   3.6429451e-02   1.8335081e-01   1.6866955e+00   1.6625480e+00
   5.6000000e+01   3.8503074e-02   1.9113147e-01   1.4368215e+00   1.4131320e+00
   6.0000000e+01   3.8487620e-02   1.9776642e-01   1.4536290e+00   1.4304535e+00
   6.4000000e+01   3.8509743e-02   2.0058142e-01   1.4676715e+00   1.4470790e+00
   6.8000000e+01   3.8341375e-02   2.0649973e-01   1.4956290e+00   1.4697915e+00
   7.2000000e+01   3.7724214e-02   2.1276830e-01   1.5085360e+00   1.4843035e+00
   7.6000000e+01   3.9420445e-02   2.2089162e-01   1.5312160e+00   1.5014220e+00
   8.0000000e+01   3.8235320e-02   2.2415977e-01   1.5424215e+00   1.5134600e+00
   8.4000000e+01   3.9145151e-02   2.3250808e-01   1.5608085e+00   1.5301140e+00
   8.8000000e+01   3.9321888e-02   2.3857217e-01   1.5668070e+00   1.5390790e+00
   9.2000000e+01   3.9962250e-02   2.4502587e-01   1.5755230e+00   1.5426015e+00
   9.6000000e+01   4.0593030e-02   2.5273510e-01   1.5858285e+00   1.5502795e+00
   1.0000000e+02   4.0918313e-02   2.5865034e-01   1.5910950e+00   1.5594825e+00


==> statistical_comp_r.dat <==
   1.0000000e+00   3.6239563e-03   5.7969879e-03   2.3545715e+00   9.8218475e+00   7.6811685e-01
   3.0000000e+00   7.2607347e-03   1.1989629e-02   9.8779280e+00   9.8130455e+00   8.5039983e-01
   5.0000000e+00   1.2194526e-02   2.5422986e-02   9.8813970e+00   9.8197550e+00   9.0461924e-01
   7.0000000e+00   1.6511584e-02   3.9607139e-02   9.8679905e+00   9.8128770e+00   9.4168323e-01
   9.0000000e+00   1.8896070e-02   5.7090750e-02   9.8752070e+00   9.8101435e+00   9.6695073e-01
   1.1000000e+01   2.5410078e-02   7.9400869e-02   9.8599865e+00   9.8023375e+00   9.8349943e-01
   1.3000000e+01   2.7448632e-02   1.1096175e-01   9.8742825e+00   9.8068170e+00   9.9357475e-01
   1.5000000e+01   3.3673596e-02   1.3976854e-01   9.8714560e+00   9.8105470e+00   9.9897335e-01
   1.7000000e+01   3.6394381e-02   1.4792034e-01   9.8697380e+00   9.8109900e+00   1.0013211e+00
   1.9000000e+01   4.0288068e-02   1.5185962e-01   9.8624685e+00   9.7964440e+00   1.0018880e+00

